The stellar mass structure of massive galaxies from z=0 to z=2.5; surface density profiles and half-mass radii

We present stellar mass surface density profiles of a mass-selected sample of 177 galaxies at 0.5 < z < 2.5, obtained using very deep HST optical and near-infrared data over the GOODS-South field, including recent CANDELS data. Accurate stellar mass surface density profiles have been measured for the first time for a complete sample of high-redshift galaxies more massive than 10^10.7 M_sun. The key advantage of this study compared to previous work is that the surface brightness profiles are deconvolved for PSF smoothing, allowing accurate measurements of the structure of the galaxies. The surface brightness profiles account for contributions from complex galaxy structures such as rings and faint outer disks. Mass profiles are derived using radial rest-frame u-g color profiles and a well-established empirical relation between these colors and the stellar mass-to-light ratio. We derive stellar half-mass radii from the mass profiles, and find that these are on average ~25% smaller than rest-frame g band half-light radii. This average size difference of 25% is the same at all redshifts, and does not correlate with stellar mass, specific star formation rate, effective surface density, Sersic index, or galaxy size. Although on average the difference between half-mass size and half-light size is modest, for approximately 10% of massive galaxies this difference is more than a factor two. These extreme galaxies are mostly extended, disk-like systems with large central bulges. These results are robust, but could be impacted if the central dust extinction becomes high. ALMA observations can be used to explore this possibility. These results provide added support for galaxy growth scenarios wherein massive galaxies at these epochs grow by accretion onto their outer regions.

==> tab1.txt <==
Title: The stellar mass structure of massive galaxies from z=0 to z=2.5; surface density profiles and half-mass radii
Authors: Szomoru D., Franx M., van Dokkum P.G., Trenti, M., Illingworth, G.D., Labbe, I., Oesch, P.
Table: Galaxy properties
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format  Units         Label      Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---           ID          Galaxies with 0.5 < z < 1.5: galaxy ID in FIREWORKS catalog (Wuyts et al. 2008)
       	 		      		  Galaxies with z < 0.5: galaxy ID in NYU-VAGC catalog (Blanton et al. 2005)
   8- 12 F5.2   ---	      redshift

  13- 18 F6.2   Msun          logmass     Stellar mass
  19- 25 F7.2   yr-1          logssfr     Specific star formation rate (star formation rate per unit stellar mass)
  26- 31 F6.2   mag           mu          Rest-frame u band magnitude (AB)
  32- 36 F5.2   mag           e_mu	  Error in mg
  37- 42 F6.2   mag           mg          Rest-frame g band magnitude (AB)
  43- 47 F5.2   mag           e_mg	  Error in mg
  48- 53 F6.2   ---           colgrad     Rest-frame u-g color gradient (delta(u-g)/delta(log r))
  54- 58 F5.2   ---           e_colgrad   Error in colgrad
  59- 64 F6.2   ---           mlgrad      Mass-to-light ratio gradient (delta(log M/L)/delta(log r))
  65- 69 F5.2   ---           e_mlgrad    Error in mlgrad
  70- 75 F6.2   kpc           reff_u      Rest-frame u band half-light radius
  76- 80 F5.2   kpc           e_reff_u    Error in reff_u
  81- 86 F6.2   kpc           reff_u      Rest-frame g band half-light radius
  87- 91 F5.2   kpc           e_reff_g    Error in reff_u
  92- 97 F6.2   kpc           reff_mass   Half-mass radius
  98-102 F5.2   kpc           e_reff_mass Error in reff_mass
 103-108 F6.2   ---           sers_u      Sersic index in rest-frame u band
 109-113 F5.2   ---           e_sers_u    Error in sers_u
 114-119 F6.2   ---           sers_u      Sersic index in rest-frame g band
 120-124 F5.2   ---           e_sers_g    Error in sers_u
 125-130 F6.2   ---           sers_mass   Sersic index of mass distribution
 131-135 F5.2   ---           e_sers_mass Error in sers_mass
--------------------------------------------------------------------------------
    981 1.13 10.97 -10.22 23.65 0.10 22.01 0.08 -0.41 0.06 -0.37 0.05  3.17 0.46  2.94 0.27  2.32 0.45  1.56 0.04  2.15 0.10  2.89 0.29
   1030 1.10 11.18 -10.85 22.92 0.10 21.32 0.08 -0.03 0.04 -0.03 0.04  2.22 0.54  1.86 0.29  1.52 0.40  4.43 0.21  5.60 0.54  7.39 3.59
   1043 1.14 11.02 -10.99 23.49 0.11 21.83 0.08 -0.79 0.03 -0.71 0.03  3.10 0.48  2.20 0.22  0.79 0.14  1.96 0.11  3.10 0.22  5.13 1.70
   1060 2.35 11.17 -10.16 23.84 0.10 22.27 0.11 -0.59 0.05 -0.59 0.05  3.11 0.90  3.05 1.18  0.63 0.37  2.64 0.59  4.40 0.15 15.00 0.00
   1088 1.72 10.75 -10.12 23.58 0.08 22.50 0.09  0.18 0.04  0.18 0.04  0.94 0.14  0.91 0.09  0.86 0.35  3.09 0.23  4.71 0.63  7.82 4.12
   1148 1.10 10.99 -10.53 22.99 0.10 21.50 0.08 -0.19 0.02 -0.17 0.02  2.07 0.23  1.83 0.10  1.36 0.14  2.01 0.10  2.50 0.29  3.55 0.33
   1175 1.09 10.91 -10.15 23.45 0.10 21.97 0.08 -0.29 0.03 -0.26 0.03  3.34 1.21  2.40 0.36  1.78 0.24  3.39 0.17  3.44 0.14  2.92 0.47
   1190 1.10 11.10  -9.39 22.13 0.10 20.91 0.08 -0.22 0.04 -0.20 0.04  5.07 0.34  4.96 0.21  4.75 0.30  1.33 0.09  1.52 0.10  1.83 0.02
   1242 1.10 11.31 -10.74 22.48 0.10 21.07 0.08 -0.15 0.05 -0.14 0.04 14.56 8.28  8.32 3.07  8.06 2.52  5.38 0.25  6.86 0.54  5.15 0.87
   1246 1.10 10.95  -9.23 22.88 0.10 21.53 0.08 -0.24 0.05 -0.21 0.05  2.79 0.10  2.67 0.07  2.23 0.17  0.94 0.02  1.32 0.09  2.64 0.21
   1264 1.11 11.11  -9.95 22.87 0.11 21.41 0.08 -0.13 0.07 -0.12 0.06  4.21 1.43  4.26 0.93  5.16 1.23  0.88 0.02  2.66 0.65  2.29 0.18
   1289 1.79 10.99 -10.51 24.09 0.09 23.00 0.08 -0.08 0.02 -0.08 0.02  1.21 0.12  1.16 0.09  0.97 0.18  1.80 0.11  2.40 0.13  2.89 0.29
   1362 0.56 10.80 -10.93 22.29 0.10 20.85 0.10  0.09 0.02  0.08 0.02  2.23 0.28  2.30 0.38  2.30 0.25  2.74 0.14  3.48 0.45  4.42 0.78
   1411 0.53 11.06 -11.22 21.77 0.10 20.32 0.10  0.00 0.02  0.00 0.01  4.07 2.96  4.85 2.93  4.96 2.20  3.78 1.21  4.92 1.08  4.61 0.50
   1481 0.52 10.74 -10.69 22.22 0.10 20.86 0.10 -0.04 0.01 -0.03 0.01  2.04 0.72  2.02 0.44  1.87 0.20  3.58 0.79  4.21 0.51  5.02 0.45
   1533 1.93 10.80  -8.88 24.72 0.09 23.79 0.08 -0.06 0.03 -0.06 0.03  2.41 0.16  2.42 0.05  2.46 0.06  0.44 0.04  0.60 0.00  0.40 0.01
   1535 1.55 10.75  -9.79 24.37 0.08 23.33 0.11 -0.24 0.11 -0.24 0.11  0.89 0.19  0.72 0.10  0.35 0.29  3.71 0.37  6.25 1.06 15.00 0.00
   1556 1.93 11.16  -8.75 23.53 0.09 22.57 0.08 -0.58 0.05 -0.58 0.05  5.16 0.45  5.19 0.61  2.81 0.77  1.56 0.09  2.33 0.02  4.16 0.18
   1570 0.68 10.77 -10.14 22.27 0.11 20.79 0.08 -0.05 0.03 -0.05 0.02  4.45 1.92  3.87 0.97  3.71 0.66  4.95 0.94  4.28 0.38  1.50 0.51
   1719 1.54 10.91  -9.06 22.53 0.08 21.68 0.10 -0.08 0.03 -0.08 0.03  1.19 0.09  1.15 0.05  1.00 0.19  2.34 0.29  2.46 0.28  2.75 2.38
   1742 0.73 11.14 -10.91 22.36 0.09 20.56 0.09 -0.16 0.01 -0.15 0.01  6.37 5.38  5.91 3.39  3.94 1.89  5.49 0.88  6.59 1.63  5.47 1.00
   1764 0.99 11.01 -10.62 23.96 0.09 22.17 0.08  0.11 0.06  0.09 0.05  1.28 0.17  1.17 0.07  1.23 0.18  3.60 0.12  3.99 0.41  3.93 0.52
   1766 0.73 10.94 -11.11 22.61 0.09 20.89 0.09 -0.17 0.01 -0.16 0.01  3.19 1.18  2.82 0.88  2.37 0.88  3.95 0.41  4.23 0.74  4.42 0.80
   1785 1.65 11.16  -9.54 23.59 0.08 22.38 0.10  0.01 0.06  0.01 0.06  4.80 2.62  7.61 3.98  8.63 3.73  3.02 0.14  5.89 0.16  6.96 2.01
   1801 0.96 10.82 -10.66 23.15 0.09 21.68 0.08 -0.25 0.02 -0.23 0.02  1.84 0.15  1.60 0.10  1.38 0.17  2.83 0.16  2.96 0.33  2.85 0.75
   1805 1.74 10.93  -9.59 23.32 0.08 23.07 0.09 -0.52 0.03 -0.52 0.03  9.03 2.16  3.25 0.69  1.42 0.48  2.59 0.11  1.73 0.03  1.61 1.03
   1815 1.69 11.11  -9.07 22.35 0.09 22.32 0.09 -0.74 0.02 -0.74 0.02 13.88 5.57  5.15 1.22  0.95 4.03  3.04 0.39  4.07 0.03  6.44 1.16
   1831 1.54 11.25  -9.42 22.22 0.08 21.29 0.10 -0.01 0.02 -0.01 0.02  2.82 0.56  2.54 0.26  2.27 0.74  3.64 0.30  4.08 0.26  6.01 1.38
   1858 0.62 12.42  -9.87 23.33 0.10 22.14 0.11  0.06 0.12  0.06 0.10  2.22 0.03  2.35 0.06  2.76 0.16  0.39 0.03  0.75 0.01  1.68 0.03
   1870 1.79 11.33  -9.80 23.03 0.08 22.52 0.08 -0.45 0.04 -0.45 0.04  7.06 4.22  2.80 0.50  1.73 0.29  3.10 0.17  3.35 0.11  2.54 0.13
   1882 1.01 10.85  -9.30 22.17 0.09 21.10 0.08 -0.53 0.04 -0.47 0.03  7.65 0.78  6.70 0.54  4.50 0.34  1.64 0.13  1.70 0.16  1.63 0.09
   1913 1.76 10.71  -8.66 23.80 0.08 22.97 0.08  0.10 0.04  0.10 0.04  5.39 0.56  5.57 0.33  5.50 1.09  0.62 0.09  0.67 0.00  0.37 0.10
   1927 1.10 10.94  -8.82 22.37 0.10 21.20 0.08  0.25 0.06  0.23 0.06  2.76 0.10  3.04 0.09  3.99 0.25  1.06 0.03  1.33 0.07  1.89 0.08
   1943 1.49 12.00  -9.97 24.79 0.09 23.69 0.10 -0.36 0.08 -0.32 0.07  2.32 0.55  2.09 0.29  1.37 0.27  1.65 0.07  1.74 0.09  1.48 0.19
   1957 1.61 11.21  -8.93 23.07 0.08 22.18 0.11 -0.16 0.03 -0.16 0.03  6.19 1.28  5.46 0.72  4.19 0.65  1.85 0.04  1.87 0.03  1.90 0.17
   1971 1.61 10.74  -9.42 23.25 0.08 22.47 0.11 -0.76 0.16 -0.76 0.16  4.28 1.10  3.07 0.69  0.92 1.31  2.21 0.16  3.72 0.12  6.71 2.04
   1978 1.91 11.05  -9.06 23.52 0.08 22.93 0.08 -0.27 0.02 -0.27 0.02  5.54 1.17  3.94 0.21  3.30 0.20  1.33 0.00  1.58 0.00  1.49 0.00
   2029 1.61 11.32  -9.25 23.23 0.08 22.04 0.11 -0.22 0.09 -0.22 0.09  4.16 0.42  5.05 0.55  6.46 1.33  1.09 0.10  1.49 0.02  2.84 0.52
   2089 1.92 11.01  -9.92 24.25 0.09 23.33 0.08 -0.42 0.03 -0.42 0.03  2.79 0.26  2.35 0.10  1.76 0.08  1.04 0.02  1.20 0.01  1.35 0.05
   2105 0.66 10.86 -10.08 22.60 0.11 21.07 0.08 -0.36 0.02 -0.32 0.02  3.85 0.33  3.51 0.31  2.54 0.26  1.24 0.05  1.62 0.09  1.94 0.14
   2113 2.28 11.15  -9.16 24.41 0.10 23.48 0.10 -0.88 0.02 -0.88 0.02  2.73 0.12  2.29 0.06  1.38 0.04  0.64 0.01  0.95 0.00  1.10 0.02
   2194 1.16 12.30 -10.14 24.78 0.11 23.24 0.08 -0.80 0.16 -0.72 0.14  0.89 0.18  0.59 0.04  0.41 0.11  3.21 0.26  4.00 0.20  6.48 0.43
   2227 1.61 10.97 -10.36 22.84 0.08 21.95 0.11 -0.15 0.03 -0.15 0.03  2.03 0.40  1.79 0.17  1.32 0.32  3.29 0.16  3.61 0.31  5.06 1.47
   2233 1.31 11.16 -10.71 24.15 0.09 22.63 0.10 -0.36 0.04 -0.32 0.03  2.30 0.37  1.82 0.07  1.19 0.15  1.80 0.06  2.24 0.10  3.42 0.77
   2239 1.62 11.17  -8.95 23.63 0.08 22.67 0.11 -0.16 0.06 -0.16 0.06  4.26 0.24  4.10 0.13  4.09 0.22  0.60 0.02  0.66 0.00  0.91 0.02
   2247 0.66 10.84 -10.95 22.57 0.11 21.02 0.08 -0.09 0.01 -0.08 0.01  2.62 0.88  2.36 0.59  2.08 0.50  3.65 0.13  4.75 0.56  4.65 1.00
   2258 1.77 11.05  -8.57 23.70 0.08 23.13 0.09  0.28 0.06  0.28 0.06  2.01 0.09  2.14 0.05  2.55 0.46  0.76 0.02  0.94 0.01  1.23 0.07
   2262 0.63 10.95  -9.66 21.90 0.10 20.55 0.10  0.15 0.05  0.13 0.05  3.20 0.79  3.34 0.70  3.67 1.02  2.37 0.58  3.62 0.58  6.19 0.83
   2287 0.73 10.75  -9.99 23.43 0.09 21.66 0.09 -0.56 0.03 -0.51 0.02  3.89 0.65  3.52 0.79  2.08 0.33  1.33 0.11  1.65 0.27  1.75 0.27
   2296 1.56 11.14  -9.90 23.10 0.08 22.07 0.11  0.67 0.04  0.67 0.04  1.05 0.37  1.85 0.83  3.50 1.88  5.57 0.83  8.77 1.49  7.17 2.17
   2305 0.67 11.03 -10.93 22.63 0.11 20.90 0.08 -0.39 0.06 -0.35 0.05  3.27 0.17  3.23 0.31  1.91 0.45  0.97 0.02  1.81 0.15  5.56 0.73
   2346 0.67 11.15 -10.97 22.06 0.11 20.36 0.08 -0.16 0.01 -0.15 0.01  3.57 1.35  3.93 1.68  2.79 1.02  3.38 0.31  5.07 0.91  4.37 0.79
   2377 0.66 11.01  -9.65 22.07 0.11 20.61 0.08 -0.07 0.02 -0.06 0.02  3.93 0.36  3.87 0.30  3.80 0.39  1.86 0.17  1.85 0.18  1.55 0.09
   2388 1.90 10.71  -8.59 23.60 0.08 22.86 0.08 -0.32 0.07 -0.32 0.07  3.99 0.07  4.11 0.05  4.65 0.46  0.10 0.00  0.21 0.00  0.53 0.05
   2432 0.58 10.93 -10.37 21.44 0.10 20.13 0.10 -0.32 0.03 -0.28 0.03  7.87 1.16  7.08 1.53  3.80 0.88  4.85 0.29  5.46 1.13  3.98 0.38
   2436 1.12 11.07 -10.72 22.92 0.10 21.37 0.08  0.09 0.05  0.08 0.05  1.38 0.19  1.28 0.17  0.89 0.30  3.78 0.18  5.53 0.46 10.87 0.66
   2472 0.73 10.81  -9.19 23.46 0.09 21.76 0.09 -0.07 0.04 -0.06 0.03  4.81 0.16  4.72 0.22  4.33 0.32  0.29 0.01  0.38 0.03  0.44 0.09
   2514 1.55 10.83 -10.24 23.62 0.08 22.59 0.11 -0.02 0.06 -0.02 0.06  1.72 0.81  1.63 0.51  0.64 1.28  4.24 0.82  5.84 0.06 15.00 0.82
   2531 1.60 10.89 -10.51 23.64 0.08 22.48 0.11  0.05 0.04  0.05 0.04  1.32 0.20  1.49 0.22  1.95 0.96  2.79 0.18  3.76 0.26 14.59 4.76
   2542 0.73 10.87 -10.38 22.90 0.09 21.15 0.09 -0.46 0.02 -0.41 0.02  2.81 0.26  2.25 0.18  1.49 0.16  2.21 0.11  2.39 0.23  2.49 0.25
   2547 2.07 10.82  -9.24 23.11 0.08 22.64 0.09 -0.83 0.03 -0.83 0.03  9.41 3.01  4.56 0.82  1.43 0.50  1.10 0.25  2.33 0.02  5.75 0.52
   2571 0.78 11.01 -10.17 22.46 0.08 20.90 0.11 -0.25 0.02 -0.22 0.01  3.07 0.72  2.45 0.48  1.77 0.43  3.84 0.06  4.19 0.21  4.11 0.51
   2614 1.41 10.83  -9.92 23.84 0.11 22.89 0.10 -0.63 0.03 -0.56 0.03  3.14 0.66  2.51 0.21  1.29 0.19  1.49 0.05  1.97 0.05  3.21 0.72
   2660 1.09 11.19  -9.40 21.55 0.10 20.41 0.08 -0.41 0.03 -0.37 0.03  9.47 1.45  9.10 0.87  6.62 0.70  1.60 0.17  2.17 0.23  4.70 0.26
   2661 0.98 11.35 -10.77 21.80 0.09 20.40 0.08 -0.11 0.01 -0.10 0.01  4.18 2.32  3.39 0.87  2.50 0.49  4.06 0.79  4.73 1.02  5.82 1.34
   2686 1.37 11.03 -10.38 22.94 0.10 21.87 0.10 -0.21 0.04 -0.19 0.04  1.47 0.40  1.12 0.09  0.47 0.18  2.67 0.13  4.31 0.52 15.00 0.00
   2705 2.16 10.88  -8.76 25.61 0.11 24.57 0.09 -0.48 0.11 -0.48 0.11  3.18 0.05  3.02 0.05  3.04 0.01  0.19 0.15  0.18 0.00  0.10 0.00
   2718 2.21 10.74  -8.59 23.44 0.09 23.06 0.09  0.26 0.04  0.26 0.04  2.37 0.37  2.35 0.23  2.86 0.38  2.64 0.12  1.86 0.05  0.83 0.09
   2735 1.02 11.00 -10.68 21.64 0.10 20.70 0.08 -0.18 0.02 -0.17 0.01 10.72 3.18  5.66 1.70  2.47 1.00  5.10 0.28  5.34 0.17  5.36 0.85
   2740 0.98 10.81  -9.42 21.71 0.09 20.75 0.09 -0.16 0.04 -0.15 0.04  9.28 1.60  7.16 1.12  5.04 1.04  4.28 0.41  3.98 0.09  2.58 0.20
   2745 2.28 10.90  -8.87 24.60 0.10 23.74 0.10 -0.40 0.05 -0.40 0.05  2.16 0.11  1.97 0.05  1.61 0.04  0.54 0.06  0.73 0.01  0.71 0.02
   2780 1.16 10.73 -10.97 23.89 0.11 22.45 0.08 -0.42 0.06 -0.38 0.06  1.02 0.16  0.77 0.03  0.64 0.07  3.07 0.21  3.02 0.27  1.74 0.42
   2784 2.14 11.06  -8.40 24.29 0.10 23.08 0.10 -0.52 0.06 -0.52 0.06  4.32 0.64  8.93 2.05  8.27 1.79  0.49 0.03  1.39 0.04  2.29 0.23
   2792 1.41 10.73  -8.81 23.94 0.11 23.12 0.10 -0.73 0.05 -0.66 0.05  3.62 0.24  3.13 0.10  2.11 0.09  0.70 0.02  0.93 0.02  1.08 0.13
   2813 0.73 11.06 -10.59 22.22 0.09 20.50 0.09 -0.14 0.02 -0.13 0.02  1.39 0.07  1.24 0.10  0.86 0.09  1.71 0.15  2.15 0.29  3.64 1.14
   2856 1.79 10.83 -10.37 24.46 0.09 23.45 0.08 -0.06 0.09 -0.06 0.09  0.96 0.04  0.89 0.03  0.71 0.09  1.13 0.06  1.44 0.06  1.55 0.32
   3002 2.07 10.99  -8.41 23.82 0.09 23.01 0.09 -0.56 0.02 -0.56 0.02  4.33 0.18  3.91 0.14  2.81 0.12  0.61 0.01  0.76 0.01  1.03 0.03
   3034 0.73 10.94 -10.97 22.70 0.09 20.98 0.09  0.02 0.02  0.02 0.01  1.83 0.49  1.70 0.63  1.61 0.87  4.85 0.58  5.72 1.08  6.89 1.91
   3046 2.12 10.80 -10.18 23.62 0.10 22.53 0.09 -0.25 0.06 -0.25 0.06  0.69 0.05  0.64 0.02  0.53 0.13  3.64 0.46  4.17 0.32  3.54 0.97
   3050 1.92 11.31 -10.06 24.40 0.10 23.11 0.08 -0.46 0.14 -0.46 0.14  8.77 6.93 12.71 6.23  8.02 3.90  1.89 0.21  4.46 0.13  6.68 0.00
   3069 1.40 10.97 -10.44 24.17 0.11 22.85 0.10 -0.54 0.04 -0.48 0.03  1.18 0.14  0.82 0.04  0.43 0.13  2.11 0.05  3.01 0.42  6.84 0.00
   3119 2.35 10.95  -9.85 23.16 0.10 22.05 0.11 -0.45 0.05 -0.45 0.05  0.73 0.09  0.58 0.06  0.39 0.15  5.45 1.21  7.48 1.06  4.75 1.34
   3150 0.67 11.02 -10.73 22.37 0.11 20.72 0.08 -0.14 0.01 -0.12 0.01  2.71 0.65  2.61 0.47  2.08 0.39  2.39 0.33  3.22 0.56  3.42 0.69
   3157 0.67 10.85 -11.04 22.63 0.11 20.98 0.08 -0.10 0.01 -0.09 0.01  1.73 0.35  1.59 0.27  1.36 0.19  2.68 0.13  3.37 0.56  2.89 0.36
   3203 2.00 10.73  -8.21 22.40 0.08 21.90 0.08 -0.02 0.03 -0.02 0.03  4.35 0.30  4.11 0.17  3.87 0.26  1.51 0.04  1.36 0.01  1.05 0.02
   3211 1.74 10.97  -8.93 23.25 0.08 22.42 0.09 -0.58 0.02 -0.58 0.02  5.75 0.32  5.50 0.29  4.12 0.39  0.85 0.06  1.17 0.00  1.74 0.14
   3226 1.30 11.05 -10.19 22.72 0.08 21.77 0.09 -0.21 0.03 -0.19 0.03  6.23 3.27  3.86 1.16  1.36 0.46  4.18 0.14  5.57 0.30 15.00 2.67
   3242 1.91 10.77  -9.95 23.37 0.09 22.50 0.08  0.23 0.05  0.23 0.05  0.48 0.03  0.45 0.02  0.40 0.18  3.55 0.82  5.17 1.70 15.00 0.88
   3306 0.67 11.32 -10.87 22.05 0.11 20.27 0.08 -0.18 0.01 -0.16 0.01  4.08 0.97  3.84 1.49  2.87 0.95  2.15 0.22  2.93 0.67  3.07 0.40
   3319 0.73 11.72 -11.04 20.97 0.09 19.11 0.09 -0.16 0.02 -0.14 0.02 14.17 5.83 11.44 5.20  6.66 4.44  5.33 0.60  6.40 0.60  6.09 2.48
   3370 1.02 10.75 -10.57 23.23 0.10 21.75 0.08  0.04 0.03  0.03 0.03  1.22 0.11  1.17 0.09  0.99 0.13  2.90 0.19  3.58 0.42  4.85 1.51
   3393 1.55 11.03  -9.66 22.80 0.08 21.81 0.11 -0.06 0.03 -0.06 0.03  2.15 0.23  2.09 0.12  1.74 0.40  2.48 0.18  3.02 0.13  5.29 2.95
   3405 0.62 10.92 -11.03 22.54 0.10 21.01 0.11 -0.15 0.01 -0.13 0.01  3.33 1.89  2.73 1.12  2.02 0.54  2.48 0.36  4.35 1.06  3.10 0.25
   3430 0.74 10.99 -10.73 22.19 0.09 20.60 0.09 -0.18 0.02 -0.16 0.02  3.35 0.92  2.72 0.52  2.19 0.34  3.06 0.31  2.91 0.40  2.58 0.46
   3493 0.67 10.89 -10.71 22.58 0.11 20.94 0.08 -0.18 0.01 -0.16 0.01  3.00 0.82  2.67 0.73  2.04 0.48  2.77 0.20  3.61 0.63  3.43 0.65
   3504 0.67 10.77  -9.03 21.46 0.10 20.35 0.08 -0.49 0.03 -0.44 0.03  5.58 0.23  5.51 0.54  5.10 0.52  0.42 0.05  0.73 0.06  1.37 0.19
   3515 1.32 10.94 -10.48 22.73 0.08 21.82 0.09 -0.26 0.02 -0.24 0.02  4.94 1.92  3.66 0.48  2.56 0.65  2.82 0.10  3.14 0.07  3.38 0.33
   3534 1.31 10.88  -9.57 23.42 0.09 22.32 0.09 -0.51 0.03 -0.46 0.02  3.96 0.49  3.37 0.18  2.39 0.35  1.36 0.04  1.58 0.06  1.36 0.21
   3535 0.67 10.76 -10.93 22.66 0.11 21.13 0.08 -0.22 0.02 -0.20 0.02  3.24 0.90  2.50 0.45  1.86 0.23  2.71 0.87  3.96 0.43  3.61 1.26
   3548 1.50 10.79 -10.36 24.15 0.08 23.02 0.10  0.10 0.13  0.10 0.13  0.85 0.14  0.43 0.08  0.10 0.25  3.99 0.28 12.31 0.57 15.00 0.00
   3565 0.95 10.98  -9.92 22.41 0.09 21.09 0.08 -0.14 0.02 -0.13 0.02  4.68 0.91  3.96 0.60  3.55 0.60  2.39 0.10  2.63 0.27  3.04 0.35
   3583 0.67 10.94  -9.73 22.44 0.11 20.88 0.08 -0.37 0.03 -0.33 0.03  3.85 0.31  3.32 0.34  2.32 0.29  1.89 0.19  2.14 0.16  2.24 0.30
   3585 1.17 10.71  -9.70 23.24 0.11 22.19 0.08 -0.31 0.04 -0.28 0.04  4.16 1.34  2.67 0.40  0.99 0.44  2.65 0.06  3.87 0.33 15.00 0.00
   3595 1.85 11.01  -9.14 23.76 0.08 22.90 0.08 -0.36 0.03 -0.36 0.03  3.95 0.10  3.84 0.05  3.37 0.09  0.30 0.01  0.36 0.00  0.38 0.02
   3637 2.26 10.72  -8.43 24.65 0.10 23.78 0.10 -0.28 0.03 -0.28 0.03  1.77 0.02  1.83 0.04  1.72 0.05  0.19 0.01  0.26 0.01  0.31 0.02
   3741 1.97 10.93  -9.41 24.18 0.08 23.58 0.08 -0.72 0.04 -0.72 0.04  4.75 1.30  2.74 0.17  2.08 0.09  0.61 0.18  1.23 0.01  0.95 0.13
   3760 1.15 10.88 -10.87 24.38 0.11 22.54 0.09 -0.49 0.12 -0.44 0.11  2.50 0.47  2.16 0.17  1.31 0.17  1.91 0.10  3.02 0.19  2.87 0.85
   3811 0.74 10.86 -11.00 22.67 0.09 20.98 0.09 -0.23 0.01 -0.21 0.01  1.92 0.39  1.60 0.28  1.22 0.23  4.21 0.27  4.21 0.45  4.10 0.98
   3817 1.03 10.70  -9.26 23.86 0.10 22.39 0.08 -0.63 0.07 -0.57 0.06  5.78 0.33  5.64 0.29  3.81 0.21  0.34 0.00  0.70 0.06  0.94 0.04
   3829 1.92 10.79 -10.33 24.24 0.09 23.28 0.08 -0.13 0.08 -0.13 0.08  0.73 0.14  0.67 0.09  0.50 0.27  4.44 0.38  8.24 1.66 15.00 0.00
   3832 2.04 11.53  -9.55 23.23 0.09 22.32 0.08 -0.29 0.03 -0.29 0.03  3.88 0.29  3.46 0.16  2.67 0.09  1.15 0.02  1.33 0.01  1.15 0.06
   3846 1.22 10.85  -9.96 23.01 0.08 21.77 0.08 -0.48 0.03 -0.43 0.03  0.71 0.03  0.58 0.03  0.35 0.08  1.44 0.07  1.92 0.19  4.24 1.60
   3856 1.86 10.84  -9.25 23.96 0.08 23.65 0.08 -0.18 0.06 -0.18 0.06  2.09 0.16  1.84 0.08  1.64 0.04  0.94 0.01  0.72 0.01  0.36 0.02
   3862 1.22 10.79 -10.42 24.16 0.08 22.60 0.09 -0.25 0.06 -0.23 0.06  1.98 0.58  1.79 0.31  1.63 0.53  2.95 0.18  3.07 0.32  2.12 1.02
   3865 0.67 10.73 -10.84 23.06 0.11 21.42 0.08 -0.32 0.01 -0.29 0.01  1.72 0.31  1.34 0.16  0.97 0.10  2.90 0.16  3.67 0.19  3.01 0.56
   3868 1.22 10.83 -10.32 23.33 0.08 21.97 0.08 -0.07 0.02 -0.06 0.02  3.06 1.14  2.81 0.66  1.92 0.58  3.85 0.09  5.06 0.34 10.52 0.00
   3871 0.95 11.00  -9.18 22.29 0.09 21.00 0.08 -0.57 0.04 -0.51 0.03  5.57 0.33  5.34 0.39  3.32 0.40  0.93 0.04  1.56 0.09  3.83 0.30
   3877 0.95 11.05  -9.81 21.73 0.09 20.68 0.08 -0.34 0.04 -0.30 0.03 10.13 2.61  6.79 1.25  4.19 0.74  4.10 0.09  3.95 0.16  2.78 0.10
   3891 0.97 10.81 -10.23 23.34 0.09 21.80 0.08 -0.33 0.02 -0.29 0.02  2.43 0.24  2.24 0.21  1.55 0.16  1.88 0.10  2.24 0.26  2.27 0.13
   3905 1.22 11.22 -10.09 22.29 0.08 21.16 0.08 -0.41 0.03 -0.37 0.03  7.83 1.18  6.55 0.66  4.48 0.77  2.29 0.10  2.88 0.03  4.20 0.07
   3918 0.68 10.87 -10.27 22.38 0.11 20.86 0.08 -0.07 0.01 -0.07 0.01  3.30 1.62  3.13 1.39  2.64 0.91  3.39 0.30  5.71 1.10  4.04 1.12
   3968 1.30 10.96  -9.38 23.22 0.08 22.11 0.09 -1.61 0.02 -1.45 0.02  5.75 0.09  5.34 0.24  1.17 0.16  0.60 0.07  1.64 0.08  2.32 0.18
   4110 1.37 10.91  -9.62 21.96 0.10 21.24 0.09 -0.50 0.02 -0.45 0.02  9.82 4.86  7.09 2.58  1.92 1.20  5.11 0.33  8.08 0.46 15.00 0.00
   4654 1.33 12.19 -10.16 23.65 0.09 22.64 0.09 -0.33 0.10 -0.29 0.09  1.07 0.31  0.76 0.12  0.35 0.17  2.40 0.11  3.56 1.11 15.00 0.00
   4745 2.09 10.76  -8.67 22.71 0.09 22.20 0.08 -0.05 0.02 -0.05 0.02  3.64 0.19  3.38 0.12  3.20 0.16  0.72 0.01  0.60 0.00  0.42 0.03
   4850 2.12 11.17 -10.36 24.23 0.09 23.03 0.09 -0.04 0.06 -0.04 0.06  1.20 0.20  0.88 0.06  0.33 0.23  1.63 0.08  2.68 0.09 15.00 0.00
   4957 2.14 12.18  -8.48 24.54 0.08 24.14 0.09 -0.28 0.08 -0.28 0.08  1.77 0.21  1.54 0.14  1.09 0.25  1.48 0.03  1.83 0.03  3.32 0.21
   4988 0.54 10.74  -9.83 21.78 0.10 20.69 0.10 -0.34 0.02 -0.31 0.02  4.37 0.51  4.20 0.51  3.47 0.19  0.99 0.16  1.26 0.11  1.78 0.05
   5019 2.31 11.29  -9.04 24.94 0.10 23.89 0.11 -0.52 0.08 -0.52 0.08  2.23 0.14  2.49 0.27  1.82 0.32  0.54 0.02  0.92 0.01  1.48 0.05
   5085 0.80 11.42 -10.70 21.40 0.08 19.95 0.10 -0.24 0.02 -0.21 0.01  6.96 2.06  5.19 1.64  3.71 1.16  3.70 0.08  3.76 0.17  3.60 0.40
   5106 0.73 10.98 -10.53 22.15 0.09 20.28 0.09 -0.17 0.02 -0.15 0.02  7.29 3.84  7.32 4.20  5.63 2.88  3.53 0.26  4.41 0.93  4.24 0.96
   5111 1.10 12.05  -9.59 24.35 0.10 22.82 0.08 -0.11 0.03 -0.10 0.03  1.32 0.13  1.23 0.06  1.11 0.07  1.89 0.07  2.11 0.15  1.88 0.49
   5158 1.88 11.68  -8.72 24.55 0.08 23.72 0.08 -0.13 0.06 -0.13 0.06  2.12 0.02  2.18 0.01  2.26 0.10  0.10 0.00  0.15 0.01  0.39 0.01
   5231 1.88 10.89  -9.66 22.89 0.08 23.15 0.08 -1.30 0.05 -1.30 0.05 17.70 6.43  3.53 2.85  1.16 0.69  2.61 0.39  2.50 0.33  0.64 0.24
   5331 1.30 10.94 -10.44 23.46 0.08 22.14 0.09 -0.40 0.05 -0.36 0.04  1.19 0.07  0.83 0.04  0.31 0.15  2.20 0.08  3.60 0.26 15.00 0.00
   5373 0.96 10.88  -9.32 23.05 0.09 21.64 0.08 -0.54 0.02 -0.49 0.02  3.23 0.25  2.77 0.12  1.87 0.07  1.28 0.04  1.50 0.10  1.86 0.12
   5379 1.18 10.77  -9.87 23.41 0.11 21.86 0.08 -0.21 0.05 -0.19 0.04  4.62 1.48  4.28 0.95  2.99 0.65  2.10 0.21  2.88 0.38  3.49 0.53
   5474 1.18 10.82  -9.81 22.85 0.11 21.62 0.08 -0.63 0.03 -0.57 0.03  4.20 0.85  3.35 0.50  1.29 0.30  2.22 0.05  3.38 0.22  6.22 2.05
   5493 1.37 10.74  -9.09 21.99 0.10 21.37 0.09 -0.22 0.02 -0.20 0.02  5.43 0.84  6.26 1.54  5.73 1.51  1.86 0.05  2.04 0.05  2.87 0.13
   5515 1.55 10.76  -8.81 23.34 0.08 22.55 0.11  0.27 0.11  0.27 0.11  2.29 0.12  2.47 0.09  3.24 1.01  0.61 0.06  0.96 0.02  2.01 0.15
   5547 0.96 10.72 -10.93 23.44 0.09 21.88 0.08 -0.22 0.02 -0.20 0.02  1.60 0.35  1.32 0.23  1.08 0.21  5.33 0.46  4.94 0.83  3.62 0.75
   5575 1.13 10.76  -8.94 22.90 0.10 21.77 0.08 -0.75 0.04 -0.67 0.04  5.59 0.75  4.55 0.35  2.32 0.14  1.36 0.12  1.63 0.10  2.53 0.10
   5641 2.25 11.67  -9.17 21.51 0.10 20.85 0.10 -0.53 0.03 -0.53 0.03 12.33 4.45 12.77 5.17  4.25 1.22  2.60 0.06  3.61 0.04  6.10 0.66
   5698 0.60 10.77 -10.66 22.24 0.10 20.85 0.11 -0.06 0.01 -0.06 0.01  1.91 0.13  1.78 0.13  1.64 0.07  2.62 0.47  3.01 0.33  3.12 0.22
   5700 1.22 11.07  -9.96 22.52 0.08 21.29 0.08 -0.03 0.02 -0.03 0.02  5.30 2.83  4.16 0.90  3.05 0.53  3.70 0.52  4.10 0.39  5.69 0.76
   5731 1.80 10.86 -10.24 23.68 0.08 23.32 0.08 -0.16 0.02 -0.16 0.02  7.50 4.10  2.15 0.59  1.11 0.95  2.55 0.21  3.70 0.35  3.34 0.84
   5738 1.38 10.74  -8.98 23.95 0.10 23.14 0.09 -1.03 0.05 -0.93 0.04  4.08 0.36  3.26 0.17  1.65 0.11  0.72 0.02  1.14 0.02  1.67 0.14
   5751 2.21 10.70  -8.69 25.19 0.10 24.07 0.10  0.32 0.06  0.32 0.06  3.44 0.56  3.99 0.90  4.04 0.08  0.40 0.14  1.20 0.02  0.56 0.07
   5769 0.90 10.74 -10.37 22.93 0.08 21.50 0.09 -0.15 0.01 -0.13 0.01  1.35 0.07  1.23 0.05  1.10 0.07  2.63 0.16  2.61 0.23  2.40 0.40
   5790 0.97 10.88  -9.25 21.96 0.09 20.92 0.08 -0.48 0.02 -0.43 0.02  7.32 0.19  6.85 0.16  5.45 0.19  0.69 0.04  0.91 0.06  1.33 0.10
   5838 1.11 11.02  -9.60 23.14 0.10 21.69 0.08 -0.45 0.09 -0.40 0.08  3.88 0.92  3.41 0.52  1.95 0.63  1.18 0.03  2.32 0.11 10.70 0.85
   5890 1.76 10.92 -10.57 23.62 0.08 22.63 0.08 -0.04 0.03 -0.04 0.03  1.06 0.05  1.03 0.03  0.93 0.12  1.73 0.10  2.00 0.14  2.12 0.18
   5895 1.31 10.74 -10.50 23.91 0.09 22.81 0.09 -0.34 0.06 -0.31 0.05  1.78 0.13  1.49 0.07  0.57 0.21  1.10 0.05  1.88 0.07 10.51 3.28
   5951 0.52 10.93 -11.17 21.92 0.10 20.46 0.10 -0.05 0.01 -0.05 0.01  3.11 1.89  3.81 2.10  3.78 1.27  3.52 0.91  3.94 0.91  3.77 0.35
   5952 1.33 11.13  -9.64 22.57 0.09 21.60 0.09 -0.34 0.03 -0.30 0.03  4.08 0.80  3.38 0.28  2.21 0.40  2.63 0.07  2.98 0.15  3.06 1.20
   5976 1.00 10.96  -9.45 23.02 0.09 21.63 0.08 -0.10 0.03 -0.09 0.02  5.61 1.01  5.02 0.45  4.84 0.49  1.53 0.10  1.70 0.14  1.60 0.08
   5984 1.22 10.97 -10.10 23.04 0.08 21.71 0.08 -0.01 0.04 -0.01 0.04  1.17 0.04  1.17 0.03  1.19 0.11  1.50 0.06  1.67 0.11  2.02 0.38
   6034 0.73 10.94  -9.70 22.64 0.09 20.93 0.09 -0.17 0.01 -0.16 0.01  2.76 0.26  2.55 0.31  2.09 0.39  2.13 0.15  2.37 0.24  2.70 0.50
   6046 2.00 10.72  -9.79 24.17 0.08 23.52 0.08 -0.34 0.04 -0.34 0.04  3.52 1.48  2.09 0.49  1.39 0.26  2.57 0.16  3.28 0.18  2.75 0.27
   6063 1.83 11.20  -9.08 23.41 0.08 22.58 0.08 -0.62 0.03 -0.62 0.03  5.42 0.21  5.03 0.21  3.41 0.32  0.71 0.06  1.00 0.01  1.44 0.02
   6070 1.33 11.05  -9.24 23.93 0.09 22.77 0.09 -0.62 0.07 -0.56 0.06  3.05 0.54  2.14 0.22  1.22 0.16  2.08 0.18  2.26 0.10  3.45 0.70
   6073 1.04 10.97 -10.79 23.04 0.10 21.45 0.08 -0.25 0.03 -0.22 0.03  1.90 0.23  1.73 0.18  1.33 0.12  3.04 0.16  3.15 0.47  2.70 1.20
   6097 1.90 11.21 -10.48 22.55 0.09 21.72 0.08 -0.20 0.01 -0.20 0.01  2.48 0.58  1.92 0.26  1.21 0.40  5.20 0.36  5.74 0.29  7.24 1.53
   6098 0.67 10.94  -9.51 22.16 0.11 20.79 0.08 -0.72 0.03 -0.65 0.03  6.75 0.49  6.51 0.45  4.72 0.48  0.58 0.09  1.00 0.07  1.73 0.19
   6137 1.10 11.67 -10.79 21.96 0.10 20.38 0.08 -0.07 0.01 -0.06 0.01  5.52 2.21  4.65 0.83  4.20 0.53  3.26 0.20  3.82 0.54  4.29 0.64
   6142 0.73 10.73 -10.80 23.73 0.10 21.89 0.09 -0.27 0.03 -0.24 0.03  2.19 0.11  1.93 0.09  1.58 0.11  1.02 0.01  1.23 0.07  1.85 0.22
   6161 1.55 11.07  -8.90 23.34 0.08 22.49 0.11 -1.01 0.05 -1.01 0.05  5.70 0.44  5.48 0.59  1.66 0.42  1.01 0.11  1.76 0.03  2.21 0.22
   6187 1.61 11.69 -10.58 22.18 0.08 21.10 0.11 -0.13 0.01 -0.13 0.01  7.04 1.35  7.02 0.88  6.35 1.72  1.99 0.09  2.06 0.03  2.21 0.29
   6194 1.60 11.19 -10.68 22.85 0.08 21.84 0.11 -0.20 0.03 -0.20 0.03  2.23 0.12  2.04 0.06  1.62 0.14  1.57 0.10  1.76 0.05  2.34 0.39
   6202 2.23 11.19  -8.51 22.21 0.09 21.37 0.10  0.22 0.05  0.22 0.05  1.66 0.36  2.08 0.39  2.48 0.55  5.94 0.95  6.27 0.34  4.56 0.23
   6226 1.74 10.86  -8.67 22.72 0.08 21.97 0.09 -0.29 0.04 -0.29 0.04  5.29 0.14  5.27 0.15  5.21 0.94  0.52 0.04  0.75 0.00  1.17 0.19
   6246 1.61 11.00 -10.07 23.25 0.08 22.34 0.11 -0.06 0.01 -0.06 0.01  1.49 0.26  1.19 0.10  0.86 0.26  4.04 0.24  4.36 0.34  5.70 2.50
   6251 1.31 11.05 -10.72 23.14 0.09 22.05 0.09 -0.06 0.04 -0.05 0.04  2.13 0.56  1.61 0.18  1.16 0.23  3.88 0.20  4.80 0.66  6.44 0.00
   6280 0.73 10.75 -10.52 22.92 0.09 21.24 0.09 -0.16 0.01 -0.14 0.01  2.06 0.42  1.76 0.37  1.53 0.35  3.67 0.07  3.57 0.26  3.00 0.69
   6281 1.41 10.71 -10.25 24.63 0.10 23.40 0.10 -0.17 0.08 -0.15 0.08  1.18 0.14  1.12 0.08  0.68 0.21  1.78 0.03  2.45 0.11  7.19 6.35
   6294 1.02 10.74  -9.67 22.69 0.10 21.42 0.08 -0.28 0.02 -0.25 0.02  2.02 0.11  1.87 0.14  1.34 0.09  1.59 0.06  1.90 0.24  2.46 0.43
   6295 1.03 10.75  -9.10 22.82 0.10 21.60 0.08  0.31 0.04  0.28 0.03  2.69 0.40  2.87 0.26  3.92 0.83  1.98 0.03  2.06 0.10  1.72 0.16
 753570 0.06 11.01 -12.04 17.87 0.11 16.23 0.08 -0.20 0.03 -0.14 0.02  7.84 1.96  5.33 0.65  4.90 0.59  2.17 0.14  2.77 0.40  3.95 1.06
 744683 0.06 10.77 -12.15 18.56 0.09 16.85 0.10 -0.10 0.06 -0.07 0.04  3.33 1.30  1.64 0.35  0.34 0.19  3.94 0.72  7.84 3.26 15.00 0.00
 747074 0.06 10.98 -11.46 18.02 0.10 16.42 0.08 -0.92 0.03 -0.64 0.02  8.24 1.39  7.07 1.12  4.84 0.75  1.18 0.04  2.14 0.21  6.11 1.86
1716936 0.06 10.97 -11.84 17.92 0.08 16.29 0.09  0.06 0.01  0.04 0.01  8.20 2.62  5.53 1.39  5.05 0.96  3.14 0.50  3.95 0.70  2.65 2.23
1716940 0.06 10.80 -11.63 17.95 0.10 16.55 0.08 -0.94 0.02 -0.66 0.02  6.58 0.56  6.09 0.31  3.67 0.53  0.83 0.01  1.44 0.06  2.19 0.18
 712832 0.06 11.14 -11.42 18.04 0.09 15.87 0.08 -0.06 0.02 -0.04 0.01  5.53 1.83  7.08 2.51  7.05 1.74  3.06 0.42  5.56 1.33  6.23 3.57
 747297 0.06 11.08 -11.98 17.89 0.10 16.39 0.08 -0.47 0.04 -0.33 0.03 10.78 3.04  5.70 1.08  3.12 0.70  2.40 0.23  3.57 0.65  6.47 4.91
 747254 0.06 11.14 -10.23 16.43 0.10 15.50 0.08 -0.07 0.08 -0.05 0.05 28.41 5.34 13.87 1.74 12.57 1.00  2.28 0.10  2.50 0.07  2.09 0.15
 753728 0.06 10.85 -12.25 19.15 0.08 17.22 0.09 -0.09 0.05 -0.06 0.03  2.99 0.88  2.10 0.28  1.15 0.44  2.73 0.45  4.47 1.56 15.00 0.00
1697248 0.06 10.80 -11.14 17.45 0.11 16.27 0.08 -0.66 0.02 -0.46 0.01  8.90 1.72  5.76 0.56  2.65 0.50  1.99 0.08  2.94 0.38  5.28 1.73
1723104 0.06 10.80 -10.76 18.28 0.09 16.67 0.09 -0.67 0.04 -0.47 0.03  6.34 0.76  6.42 0.36  5.25 0.56  0.88 0.01  1.58 0.06  2.30 0.21
1713429 0.06 10.99 -12.14 17.86 0.10 16.33 0.11 -0.24 0.02 -0.17 0.01 13.13 4.99  5.93 1.14  4.51 1.22  3.32 0.39  4.98 0.89  5.81 2.91
1717163 0.06 11.20 -11.59 15.77 0.08 14.95 0.11 -0.50 0.07 -0.35 0.05 30.95 4.19 13.82 1.56  7.58 2.30  2.14 0.07  3.35 0.15  4.99 0.86
1717243 0.06 11.06 -11.95 16.67 0.08 15.68 0.09 -0.37 0.03 -0.26 0.02 20.08 4.65  5.82 0.88  4.00 0.58  2.71 0.15  3.26 0.49  3.12 1.46
 747502 0.06 11.24 -11.35 18.08 0.09 16.05 0.08 -0.18 0.02 -0.13 0.02  6.96 2.12  6.04 1.70  4.60 1.30  2.56 0.30  4.42 0.92  5.52 4.57
 745076 0.06 10.78  -9.62 18.37 0.08 16.69 0.09 -0.77 0.05 -0.54 0.04  2.74 0.10  2.79 0.19  2.02 0.49  0.61 0.01  1.11 0.08  1.52 0.14
 753968 0.06 10.82 -11.93 18.19 0.09 16.60 0.08 -0.23 0.02 -0.16 0.01  5.80 2.08  3.24 0.72  2.04 0.78  3.15 0.42  4.92 1.54  7.82 7.37
1695473 0.06 10.80 -11.59 18.46 0.11 16.72 0.09 -0.28 0.05 -0.20 0.03  5.54 1.58  4.63 1.38  3.03 1.17  3.21 0.49  4.82 1.39 11.66 4.38
1717340 0.06 10.88 -11.83 17.66 0.10 15.89 0.08 -0.33 0.12 -0.23 0.08 17.38 5.21 15.63 6.39 14.35 2.22  5.91 0.21  5.69 0.77  1.91 2.04
 747645 0.06 10.81 -12.11 18.28 0.10 16.50 0.08 -0.49 0.02 -0.34 0.02  6.73 1.89  5.22 1.21  4.06 1.22  2.27 0.27  3.93 0.84  6.10 5.31
1710223 0.06 10.93 -12.10 18.75 0.08 16.91 0.11 -0.35 0.04 -0.25 0.03  3.33 0.61  2.37 0.30  1.39 0.50  1.91 0.25  2.86 0.61  6.34 7.29
 747640 0.06 11.28 -12.17 16.98 0.10 15.63 0.08 -0.25 0.01 -0.17 0.01 15.87 3.82  7.68 0.96  5.14 0.65  1.95 0.06  2.66 0.27  3.15 0.80
 747638 0.06 10.89 -11.69 18.28 0.08 16.52 0.08 -0.11 0.02 -0.08 0.01  4.83 2.08  3.41 0.61  2.83 0.71  3.30 0.48  4.65 1.07  4.97 4.13
 754145 0.06 10.74 -11.42 18.35 0.09 16.55 0.09 -0.43 0.04 -0.30 0.03  6.08 3.14  4.09 1.81  1.04 0.65  4.35 0.84  8.87 2.23 15.00 0.00
1717343 0.06 11.18 -11.76 17.91 0.10 16.20 0.08 -0.36 0.02 -0.25 0.02  7.06 1.21  6.14 0.41  5.18 0.57  1.11 0.03  1.53 0.10  1.76 0.20
1717342 0.06 10.70 -12.00 19.36 0.10 17.59 0.08 -0.45 0.04 -0.32 0.03  3.94 0.72  3.23 0.30  2.81 0.60  1.42 0.11  2.22 0.33  2.64 1.28
1699469 0.06 10.97 -11.06 18.13 0.11 16.60 0.08 -0.50 0.04 -0.35 0.03  4.26 0.81  3.13 0.24  2.07 0.53  1.54 0.11  2.28 0.34  3.99 2.29
1717399 0.06 11.07 -10.79 18.07 0.08 16.48 0.09 -0.37 0.02 -0.26 0.01  4.51 0.91  3.85 0.36  2.95 0.52  1.59 0.12  2.48 0.36  2.97 1.53
1721185 0.06 11.34 -12.24 17.56 0.10 15.68 0.08 -0.30 0.01 -0.21 0.01  8.95 2.63  7.17 1.58  5.62 1.08  2.22 0.17  3.61 0.54  3.55 2.24
1695607 0.06 10.94 -11.89 17.24 0.10 16.19 0.08 -0.19 0.04 -0.13 0.03 17.40 4.52  6.18 0.87  5.67 0.59  2.43 0.19  3.04 0.44  3.40 1.31
 754326 0.06 10.74 -10.56 18.17 0.10 16.53 0.08 -0.35 0.07 -0.25 0.05  2.87 0.38  3.13 0.25  2.52 0.53  1.08 0.04  1.96 0.24  4.14 1.70
 754325 0.06 11.00 -12.12 18.05 0.09 16.04 0.08 -0.19 0.03 -0.13 0.02  4.11 1.60  4.19 1.18  2.48 0.88  2.99 0.33  5.22 1.42  9.06 4.66
 747753 0.06 11.06 -12.22 18.06 0.11 15.99 0.08 -0.23 0.03 -0.16 0.02  4.97 1.29  5.68 1.67  3.19 1.04  2.16 0.26  4.46 0.98  8.65 3.98
1710344 0.06 11.07 -12.17 17.59 0.09 15.73 0.08 -0.32 0.03 -0.22 0.02 11.81 4.53 10.51 5.12  6.42 2.64  3.10 0.30  5.88 1.03 13.13 3.96
 754313 0.06 10.72 -12.04 18.36 0.09 16.60 0.08 -0.31 0.02 -0.22 0.02  5.80 2.64  4.23 1.23  2.57 0.93  2.78 0.48  4.40 1.15  7.04 6.33
 745348 0.06 11.19 -12.39 17.30 0.10 15.61 1.09 -0.32 0.02 -0.22 0.01 15.37 5.26  9.34 3.43  5.33 1.98  3.03 0.35  5.02 0.93  5.71 3.74
 754234 0.06 10.96 -10.58 17.25 0.08 15.98 0.08 -0.50 0.03 -0.35 0.02  9.05 2.33  6.25 0.82  4.66 0.85  1.80 0.07  2.64 0.25  3.33 1.18
 745286 0.06 11.05 -11.87 17.40 0.08 15.76 0.10 -1.02 0.02 -0.71 0.01  8.60 0.50  8.58 0.57  2.22 0.81  0.91 0.00  1.94 0.06  6.05 0.85
1695562 0.06 10.91 -11.85 18.22 0.10 16.63 0.10 -0.33 0.03 -0.23 0.02  8.70 3.08  4.29 1.35  2.87 1.03  3.07 0.51  5.43 1.95  4.68 5.34
1697601 0.06 11.46 -12.32 16.63 0.09 14.86 0.08 -0.21 0.02 -0.14 0.01 17.56 5.64 13.60 3.23 12.23 2.05  2.60 0.16  4.23 0.54  4.51 1.41
1695635 0.06 10.71 -11.96 18.23 0.08 16.42 0.09 -0.23 0.02 -0.16 0.01  4.47 1.78  4.11 1.27  2.91 0.90  2.84 0.37  4.69 1.15  7.14 6.45
1717542 0.06 10.94 -11.90 18.06 0.08 15.96 0.11 -0.31 0.03 -0.22 0.02  5.01 1.51  7.08 2.73  4.78 1.52  2.21 0.25  4.83 1.18  6.70 2.08
1721264 0.06 11.06 -11.96 17.44 0.08 15.84 0.11 -0.17 0.02 -0.12 0.01  9.77 3.85  5.30 1.27  4.09 1.34  3.63 0.62  5.30 1.14  6.58 4.70
1721297 0.06 10.79 -11.47 18.15 0.08 16.80 0.11 -0.20 0.02 -0.14 0.02 12.59 4.68  3.40 1.17  2.68 0.97  5.53 0.66  7.18 1.14  8.65 4.20
1697686 0.06 10.90 -11.89 17.06 0.08 15.89 0.08 -0.47 0.08 -0.33 0.06 21.33 4.29  8.41 1.40  3.06 0.99  2.85 0.19  4.33 0.82  8.98 4.80
1699669 0.06 11.17 -12.29 18.14 0.10 16.29 0.10 -0.36 0.02 -0.25 0.01  4.65 0.98  3.67 0.28  2.85 0.53  1.70 0.19  2.33 0.37  3.79 1.41
1028238 0.06 10.99 -12.18 17.84 0.08 16.26 0.09 -0.44 0.02 -0.31 0.02  9.54 3.31  5.62 1.30  3.28 0.98  2.50 0.26  4.07 0.76  5.64 5.04
1694057 0.06 10.85 -11.16 19.02 0.10 17.42 0.10 -0.42 0.03 -0.29 0.02  4.04 0.61  3.14 0.40  2.58 0.66  1.03 0.03  1.54 0.09  2.16 0.47
1694056 0.06 11.44 -12.44 17.17 0.10 15.26 0.08 -0.17 0.03 -0.12 0.02 10.92 3.59  9.09 1.97  8.65 1.17  2.48 0.19  3.67 0.52  3.79 1.55
1723567 0.06 11.22 -12.14 17.50 0.10 15.45 0.09 -0.13 0.02 -0.09 0.01  7.62 3.24  7.87 2.38  6.71 1.80  3.03 0.43  5.00 0.99  5.48 3.05
1699691 0.06 10.71 -11.92 18.25 0.10 16.83 0.10 -0.16 0.06 -0.11 0.04 10.59 3.27  5.09 1.20  3.99 1.62  2.59 0.28  3.68 0.73  3.41 3.47
1697694 0.06 10.81 -10.45 17.12 0.11 15.80 0.08 -0.34 0.07 -0.24 0.05 10.57 4.95  5.80 1.48  4.52 0.99  3.97 0.19  3.94 0.53  3.47 0.99
1695764 0.06 10.72 -10.36 16.88 0.10 16.14 0.10  0.04 0.05  0.03 0.04 19.68 4.39  8.46 0.96  8.16 0.56  1.90 0.08  2.04 0.12  1.65 0.31
1697821 0.06 10.83 -11.92 18.18 0.09 16.28 0.10 -0.33 0.01 -0.23 0.01  2.79 0.83  2.49 0.54  1.42 0.45  2.86 0.50  4.94 1.56  5.79 5.20
1697823 0.06 11.07 -12.17 17.62 0.08 15.71 0.08 -0.13 0.03 -0.09 0.02  9.04 4.13  7.14 2.59  4.87 2.00  3.58 0.63  6.42 1.53  6.38 5.36
 754527 0.06 10.97 -12.06 17.97 0.10 16.17 0.10 -0.21 0.02 -0.15 0.01  3.50 0.96  2.66 0.26  1.84 0.44  2.88 0.32  3.90 1.04  5.43 5.72
1713943 0.06 11.04 -11.96 17.91 0.09 15.97 0.08 -0.31 0.01 -0.22 0.01  3.27 0.53  3.14 0.31  2.28 0.50  1.86 0.21  2.78 0.46  3.06 1.70
1713941 0.06 10.71 -10.68 17.58 0.08 16.22 0.11 -0.54 0.03 -0.38 0.02  6.60 1.04  5.66 0.47  3.93 0.60  1.48 0.04  2.25 0.17  4.24 0.84
1710468 0.06 10.93 -10.42 17.94 0.10 16.42 0.09 -0.40 0.06 -0.28 0.04  4.32 0.61  4.18 0.23  3.92 0.49  1.23 0.04  1.89 0.15  3.14 0.71
1694093 0.06 10.86 -10.18 17.90 0.10 16.47 0.10 -0.81 0.03 -0.57 0.02  4.64 0.31  4.26 0.17  3.21 0.36  0.55 0.01  0.96 0.03  1.64 0.14
1723688 0.06 10.95 -11.23 18.02 0.09 16.05 0.10 -0.09 0.02 -0.06 0.01  7.07 2.76  7.38 2.98  6.28 1.57  2.92 0.34  5.24 1.31  5.18 3.79
1723686 0.06 11.10 -12.15 17.74 0.09 15.83 0.08 -0.36 0.03 -0.26 0.02 10.07 5.40  8.40 4.62  8.52 2.34  2.86 0.39  5.05 1.09  4.21 4.70
1697824 0.06 11.20 -12.02 17.42 0.08 15.54 0.08 -0.20 0.01 -0.14 0.00  4.58 0.93  4.25 0.45  3.59 0.51  2.07 0.15  2.78 0.43  2.55 1.51
1717720 0.06 10.91 -11.97 17.63 0.10 16.03 0.09 -0.32 0.02 -0.23 0.01 11.16 4.40  7.38 2.42  5.00 1.35  2.69 0.26  4.48 0.90  4.19 4.63
1699829 0.06 11.06 -12.24 17.17 0.11 15.66 0.08 -0.34 0.03 -0.24 0.02 17.73 6.25  9.84 3.51  7.62 2.37  2.90 0.26  5.68 1.06  4.91 4.47
1721423 0.06 10.82 -12.12 18.20 0.10 16.52 0.09 -0.28 0.03 -0.20 0.02  7.21 2.90  4.10 1.18  2.83 1.05  3.37 0.52  5.47 1.32  7.11 6.92
1723733 0.06 11.14 -11.59 17.41 0.09 15.44 0.09 -0.20 0.02 -0.14 0.01  7.65 2.62  8.46 2.39  6.22 1.55  2.73 0.31  4.77 0.85  4.01 3.37
1695869 0.06 11.06 -12.09 18.34 0.09 16.53 0.09 -0.38 0.03 -0.26 0.02  3.36 0.68  2.47 0.26  1.82 0.60  1.87 0.28  2.54 0.44  3.02 1.34
1694225 0.06 10.84  -9.40 17.99 0.10 16.49 0.11  0.75 0.04  0.52 0.03  1.64 0.29  2.25 0.27  3.26 0.55  2.15 0.41  2.77 0.60  1.98 1.36
1697933 0.06 10.83 -10.62 18.86 0.08 17.17 0.11 -0.61 0.05 -0.42 0.03  5.09 1.04  4.75 0.79  2.63 0.76  1.56 0.09  2.85 0.49  4.66 4.84
1699993 0.06 10.86 -11.31 16.84 0.08 16.11 0.09 -0.70 0.06 -0.49 0.04 21.33 3.33  7.79 1.22  4.74 0.99  1.76 0.09  2.90 0.27  5.24 2.20
1685595 0.06 10.91 -11.77 17.66 0.08 16.24 0.08 -0.16 0.03 -0.11 0.02  9.42 3.08  4.44 0.90  3.32 0.73  2.99 0.31  4.07 0.84  5.47 3.74
1756257 0.06 10.70 -10.59 17.52 0.08 16.35 0.08 -0.56 0.02 -0.39 0.02  7.35 1.64  5.70 0.54  4.36 0.48  1.33 0.09  1.84 0.09  2.15 0.53
1682359 0.06 10.91 -11.60 17.72 0.09 15.94 0.11 -0.17 0.01 -0.12 0.01  4.81 2.28  4.09 1.00  2.76 1.31  4.16 0.79  6.39 1.13  7.47 5.22
1678745 0.06 10.83  -9.92 16.63 0.09 15.44 0.08 -0.54 0.04 -0.38 0.03  6.87 0.35  6.55 0.19  5.89 0.51  0.86 0.01  1.33 0.04  2.42 0.21
2100401 0.06 11.45 -12.34 16.50 0.10 14.74 0.08 -0.22 0.02 -0.15 0.02 21.71 6.70 16.80 4.15 14.14 2.34  3.11 0.16  4.68 0.36  4.92 1.54
1748111 0.06 11.08 -11.17 17.53 0.08 15.83 0.08 -0.42 0.02 -0.29 0.01  5.82 0.51  5.89 0.23  5.22 0.41  0.90 0.01  1.30 0.04  1.67 0.09
 754961 0.06 11.35 -11.30 16.76 0.08 15.47 0.08 -0.52 0.05 -0.37 0.03 11.91 1.94  9.54 0.76  7.11 1.09  1.25 0.01  1.84 0.04  3.05 0.11
2100393 0.06 10.91 -11.77 17.82 0.08 16.33 0.10 -0.05 0.03 -0.03 0.02 12.15 4.35  6.45 1.28  6.51 1.34  2.90 0.29  3.43 0.54  2.85 1.55
2100390 0.06 11.04 -12.16 18.19 0.09 16.19 0.09 -0.19 0.03 -0.13 0.02  3.47 0.85  3.77 0.57  2.55 0.75  2.42 0.28  4.39 1.11  7.81 5.21
 785262 0.06 11.06 -10.26 16.78 0.09 15.56 0.09 -0.49 0.01 -0.34 0.01  9.60 1.51  8.21 0.43  6.55 0.56  1.33 0.03  1.83 0.06  2.77 0.22
2104941 0.06 10.90 -10.31 16.87 0.11 15.86 0.08 -0.28 0.02 -0.20 0.02 12.24 3.34  7.28 0.79  6.35 0.73  2.45 0.10  2.81 0.21  3.03 0.38
1756525 0.06 10.91 -11.86 17.85 0.09 16.60 0.09 -0.41 0.01 -0.29 0.01  8.28 2.58  3.22 0.44  2.03 0.66  2.76 0.29  3.91 1.13  6.12 5.53
2104994 0.06 11.02 -12.22 18.24 0.09 16.43 0.08 -0.22 0.04 -0.15 0.03  3.93 1.03  2.95 0.27  2.51 0.49  2.32 0.37  3.10 0.73  4.03 3.08
1682725 0.06 10.71 -11.59 18.58 0.09 16.94 0.09 -0.38 0.04 -0.27 0.03  3.91 0.48  3.36 0.23  2.67 0.34  1.48 0.09  1.93 0.32  2.18 0.89
1693161 0.06 11.03 -12.06 17.25 0.10 15.93 0.10 -0.35 0.01 -0.25 0.01 12.31 5.58  4.90 0.76  3.78 0.54  2.84 0.24  3.55 0.62  3.04 1.58
2100614 0.06 10.86 -11.37 17.80 0.08 16.28 0.10 -0.61 0.02 -0.43 0.02  3.55 0.72  2.38 0.24  1.02 0.35  2.22 0.18  3.39 0.58  6.33 5.38
 795494 0.06 10.74 -10.37 17.56 0.08 16.39 0.11 -0.37 0.02 -0.26 0.01  8.39 0.91  6.99 0.37  5.99 0.52  1.19 0.02  1.56 0.05  2.09 0.11
2105338 0.06 10.72 -10.00 17.34 0.10 16.50 0.08 -0.14 0.07 -0.10 0.05 13.60 2.69  7.08 0.46  7.11 0.45  1.69 0.04  1.72 0.05  1.70 0.07
1679045 0.06 10.88 -12.20 18.38 0.09 16.55 0.08 -0.35 0.05 -0.25 0.03  5.45 1.48  4.63 1.29  1.84 0.77  2.10 0.25  4.36 1.00 15.00 0.00
1679047 0.06 10.75 -12.09 18.38 0.09 16.74 0.09 -0.28 0.03 -0.20 0.02  6.26 2.31  4.28 1.01  2.21 0.78  2.96 0.35  4.52 1.23  9.97 5.59
 791328 0.06 11.33 -11.21 17.02 0.08 15.17 0.09 -0.22 0.01 -0.16 0.01 11.30 5.08 10.05 3.20  6.78 1.57  3.25 0.29  5.04 0.91  4.84 3.67
 791343 0.06 11.14 -11.35 17.32 0.08 15.43 0.10 -0.32 0.04 -0.23 0.03 17.66 6.25 15.26 5.29 13.20 3.13  5.17 0.63  7.31 0.96  3.85 3.60
 791334 0.06 10.78 -11.19 17.43 0.10 16.28 0.10 -0.51 0.04 -0.35 0.03 13.03 2.15  9.60 0.96  7.67 0.88  1.32 0.03  1.97 0.10  3.06 0.43
 791433 0.06 10.72 -11.34 17.99 0.09 16.20 0.09 -0.26 0.02 -0.18 0.02  3.74 0.40  3.91 0.24  3.58 0.36  1.12 0.06  1.54 0.11  1.68 0.53
1680848 0.06 11.08 -11.38 17.33 0.09 15.68 0.08 -0.23 0.02 -0.16 0.02 15.86 6.51  9.10 3.36  7.50 3.19  4.34 0.53  6.49 1.39  6.26 4.98
2105429 0.06 10.78 -11.52 17.57 0.08 15.84 0.10 -0.24 0.04 -0.17 0.03  6.39 4.82  5.35 2.16  3.49 1.68  5.64 0.98  9.69 2.61  6.70 3.26
 795664 0.06 11.24 -12.32 17.98 0.08 16.31 0.10 -0.60 0.03 -0.42 0.02 14.48 3.47  9.94 3.27  6.38 2.66  2.58 0.27  3.92 0.48  7.60 3.87
1680939 0.06 11.01 -12.35 18.06 0.09 16.39 0.10 -0.09 0.02 -0.07 0.02 13.59 5.61  7.09 2.59  5.00 1.34  3.40 0.32  4.35 0.89  3.47 3.49
1679231 0.06 10.86 -12.19 18.43 0.10 16.57 0.10 -0.24 0.03 -0.17 0.02  3.83 1.15  3.59 0.52  2.80 0.68  2.24 0.22  3.66 0.79  5.52 4.26
1740194 0.06 10.76 -10.67 17.94 0.09 16.53 0.09 -0.70 0.01 -0.49 0.01  6.27 0.68  5.29 0.23  3.79 0.40  0.90 0.02  1.31 0.08  1.72 0.27
 795727 0.06 10.87 -11.90 17.53 0.10 16.02 0.11 -0.22 0.03 -0.16 0.02 10.18 5.29  5.34 1.51  3.52 1.49  3.67 0.49  6.28 1.52  8.51 6.58
1683223 0.06 10.87 -12.02 17.89 0.08 16.51 0.08 -0.31 0.01 -0.22 0.01  7.77 3.42  3.00 0.36  2.29 0.45  3.63 0.47  4.51 1.19  4.83 2.88
1680960 0.06 11.31 -11.68 17.96 0.11 16.27 0.10 -0.46 0.03 -0.32 0.02  6.72 0.75  5.18 0.31  4.10 0.53  1.37 0.04  1.95 0.20  2.51 0.78
1680976 0.06 10.97 -12.11 18.29 0.09 16.58 0.08 -0.32 0.01 -0.22 0.01  4.15 1.15  2.88 0.27  2.15 0.44  2.49 0.28  3.17 0.82  3.45 2.20
1680984 0.06 10.78 -12.15 18.62 0.09 16.78 0.08 -0.23 0.04 -0.16 0.03  2.89 0.88  1.99 0.33  0.99 0.36  3.51 0.73  5.66 2.04  9.00 5.82
1683265 0.06 10.71 -10.34 17.44 0.10 16.43 0.08 -0.33 0.01 -0.23 0.01  9.42 1.91  6.09 0.51  5.39 0.64  1.51 0.06  2.07 0.22  2.09 0.56
1681038 0.06 11.01 -11.50 17.63 0.09 16.33 0.09 -0.65 0.02 -0.46 0.02  8.28 1.58  4.95 0.45  2.66 0.56  1.71 0.08  2.53 0.30  3.63 0.64
 791587 0.06 10.80  -9.98 17.38 0.11 16.25 0.08 -0.17 0.08 -0.12 0.06 18.02 4.08  7.47 2.02  5.12 1.21  3.71 0.24  3.37 0.45  2.11 1.16
 791682 0.06 10.88 -10.70 19.34 0.08 17.51 0.08 -0.54 0.04 -0.37 0.03  2.52 0.28  2.41 0.39  1.66 0.70  1.03 0.05  1.75 0.06  2.54 0.41
1740386 0.06 11.08 -10.71 18.22 0.09 16.59 0.08 -0.45 0.02 -0.31 0.02  3.81 0.51  3.22 0.30  2.35 0.67  1.37 0.07  2.06 0.28  3.13 1.15
1748732 0.06 10.93 -12.04 17.71 0.10 16.06 0.10 -0.17 0.03 -0.12 0.02 11.76 3.78  8.39 2.42  7.30 1.80  2.71 0.22  3.95 0.76  4.46 2.87
 785955 0.06 10.81 -12.11 18.50 0.10 16.91 0.08 -0.34 0.02 -0.24 0.01  4.62 1.92  2.01 0.28  0.81 0.41  3.29 0.66  5.11 1.86 15.00 0.00
1680051 0.06 10.75 -11.14 18.38 0.09 16.75 0.08 -0.37 0.05 -0.26 0.03  2.64 0.65  1.91 0.26  1.05 0.63  2.31 0.39  3.78 1.05  8.09 3.20
 791754 0.06 10.77 -11.97 17.55 0.09 16.14 0.10 -0.18 0.02 -0.13 0.02 18.60 5.89 10.18 4.23  9.76 2.66  4.23 0.61  5.27 0.97  4.27 2.34
1757170 0.06 11.38 -12.25 16.66 0.08 14.97 0.10 -0.17 0.01 -0.12 0.01 22.79 5.84 16.39 4.91 14.76 2.31  3.43 0.29  5.68 0.66  4.81 2.11
 785958 0.06 11.32 -11.43 17.41 0.10 15.65 0.08 -0.27 0.01 -0.19 0.01 10.17 3.47  7.75 1.46  6.34 1.29  2.41 0.17  3.53 0.48  3.59 1.81
1757268 0.06 11.04 -11.49 17.24 0.08 15.99 0.11 -0.26 0.03 -0.18 0.02 16.69 4.89  5.58 1.39  5.24 1.00  3.50 0.39  4.96 1.10  4.70 2.02
1740688 0.06 10.87 -10.47 17.31 0.08 15.78 0.11 -0.68 0.06 -0.47 0.04  4.58 0.39  5.05 0.44  2.21 0.69  1.30 0.06  2.60 0.39  7.12 4.11
1734590 0.06 11.38 -11.07 16.34 0.11 15.16 0.08 -0.73 0.02 -0.51 0.01 17.83 2.52 11.89 1.35  8.50 1.57  1.45 0.03  2.25 0.18  3.02 0.69
1740685 0.06 11.00 -11.52 17.84 0.08 16.38 0.08 -0.41 0.02 -0.29 0.02  9.95 2.40  5.32 1.15  2.29 1.05  2.80 0.40  4.86 0.99 14.78 0.00
1749064 0.06 11.15 -12.04 17.07 0.09 15.35 0.10 -0.15 0.02 -0.11 0.02 16.47 6.78 12.44 4.71 11.12 2.56  3.22 0.33  5.13 0.73  5.49 2.32
1749076 0.06 11.57 -12.41 16.95 0.08 14.99 0.09 -0.15 0.01 -0.10 0.01 12.17 3.40 12.38 2.45 11.57 1.39  2.07 0.10  3.09 0.34  2.87 0.84
 786312 0.06 11.01 -12.02 17.84 0.10 15.86 0.10 -0.24 0.01 -0.17 0.01  7.02 2.46  8.02 2.37  5.99 1.27  2.52 0.23  4.35 0.70  4.51 3.61
 786332 0.06 10.99 -12.11 17.96 0.08 16.22 0.11 -0.14 0.02 -0.10 0.01  6.91 2.17  5.20 0.80  4.81 0.88  2.61 0.25  3.43 0.60  2.76 1.67
1749036 0.06 10.76 -10.42 16.48 0.08 15.92 0.08  0.04 0.03  0.03 0.02 23.82 3.90  8.79 1.34  3.74 0.77  4.70 0.35  5.81 0.78  3.31 1.98
1740618 0.06 10.78 -11.86 18.36 0.10 16.58 1.09 -0.35 0.04 -0.25 0.03  4.36 1.02  3.89 0.50  2.63 0.54  1.92 0.22  3.08 0.54  5.44 4.35
1749017 0.06 11.30 -12.22 17.03 0.08 15.34 0.08 -0.17 0.02 -0.12 0.01 11.67 5.64  6.58 1.56  5.89 1.54  3.54 0.43  4.98 0.97  4.52 2.47
1749018 0.06 11.23 -10.92 15.88 0.10 14.83 0.09 -0.16 0.11 -0.11 0.08 28.01 4.76 16.61 2.21 11.58 1.50  3.00 0.12  2.92 0.09  1.69 0.20
 786227 0.06 10.86 -11.35 18.25 0.09 16.52 0.10 -0.64 0.05 -0.45 0.03  3.72 0.44  3.75 0.27  2.64 0.52  1.02 0.04  1.94 0.21  3.58 1.40
1740540 0.06 11.08 -12.11 17.90 0.10 15.99 0.08 -0.25 0.03 -0.18 0.02  6.15 1.52  5.77 1.24  4.60 1.10  2.29 0.23  3.88 0.76  4.93 3.15
1740544 0.06 11.27 -11.46 17.47 0.11 15.56 0.10 -0.18 0.02 -0.13 0.02  7.40 3.05  6.97 1.59  5.71 1.36  2.84 0.37  4.50 0.92  5.59 3.45
1740556 0.06 10.89 -11.13 18.45 0.09 16.72 0.08 -0.12 0.03 -0.08 0.02  4.71 1.38  3.70 0.36  3.23 0.40  2.47 0.27  2.79 0.49  2.36 1.24
 786203 0.06 11.41 -11.82 16.70 0.10 15.01 0.08 -0.15 0.01 -0.11 0.01 22.86 6.94 16.39 3.71 15.18 2.17  2.68 0.20  3.95 0.34  3.65 0.92
1757459 0.06 10.97 -11.47 17.48 0.09 16.36 0.10 -0.30 0.05 -0.21 0.04 13.46 5.64  3.22 0.43  2.78 0.53  4.34 0.64  4.09 1.18  2.57 1.98
1731926 0.06 10.99 -10.08 16.96 0.09 15.71 0.09 -0.49 0.02 -0.34 0.01  7.38 0.69  6.30 0.29  4.82 0.44  1.45 0.02  1.80 0.09  2.20 0.28
 789235 0.06 11.13 -11.50 16.97 0.08 15.29 0.08 -0.01 0.02 -0.01 0.01 13.97 5.76 10.77 3.21 11.39 1.69  4.77 0.69  6.24 1.07  3.73 2.12
1757538 0.06 10.76 -12.22 18.05 0.11 16.61 0.08 -0.27 0.02 -0.19 0.01  9.82 4.49  4.05 0.84  3.73 0.82  3.68 0.66  4.78 1.33  5.15 3.23
 789297 0.06 10.98 -11.77 17.31 0.08 16.12 0.11 -0.48 0.02 -0.33 0.01  9.25 1.80  4.83 0.42  2.33 0.61  2.22 0.19  3.52 0.66 10.87 5.70
 757017 0.06 10.73 -10.68 18.27 0.10 17.02 0.10 -0.42 0.07 -0.30 0.05  5.30 1.55  3.12 0.25  2.44 0.33  1.24 0.27  1.17 0.06  0.70 0.28
1740689 0.06 10.77  -9.37 16.96 0.10 15.59 1.09 -0.82 0.03 -0.57 0.02  3.14 0.07  3.55 0.13  4.72 0.51  0.21 0.02  0.60 0.01  1.31 0.16
 796336 0.06 10.89 -10.09 18.30 0.08 16.37 0.10 -0.07 0.09 -0.05 0.06  2.44 0.41  4.04 0.76  2.67 0.96  1.57 0.13  3.93 0.83 15.00 0.00
1757551 0.06 10.75 -10.20 17.93 0.08 16.22 0.09 -0.00 0.06 -0.00 0.04  2.96 0.61  4.53 1.11  4.50 1.08  2.23 0.34  4.23 0.93  7.84 5.31
 789353 0.06 11.11 -12.15 17.18 0.09 15.70 0.10 -0.20 0.02 -0.14 0.01 15.01 3.82  8.26 1.36  6.73 1.35  2.70 0.24  3.57 0.50  3.79 1.34
1749415 0.06 10.78 -10.23 18.25 0.10 16.84 0.11 -0.28 0.02 -0.20 0.01  5.14 1.17  3.56 0.28  2.83 0.45  1.69 0.12  2.27 0.33  2.79 1.22
 789474 0.06 10.73 -11.84 17.87 0.10 16.43 0.08 -0.26 0.02 -0.18 0.01  7.91 3.11  3.77 0.65  2.85 0.76  3.59 0.47  4.90 1.05  4.65 2.92
1741136 0.06 11.16 -12.19 17.81 0.08 16.06 0.11 -0.30 0.03 -0.21 0.02  6.32 1.81  4.37 0.94  3.20 0.89  2.60 0.31  4.18 0.95  7.07 5.72
2095555 0.06 10.81 -11.38 18.49 0.11 16.57 1.09 -0.13 0.03 -0.09 0.02  3.35 0.85  3.35 0.68  2.49 0.91  3.06 0.37  5.16 1.63  7.75 6.74
1769522 0.06 10.87 -11.18 17.69 0.09 16.35 0.09 -0.76 0.05 -0.54 0.03  8.23 0.75  6.66 0.43  3.52 0.60  1.03 0.02  1.84 0.08  3.40 0.42
 792491 0.06 11.12 -11.29 17.34 0.08 15.61 0.08 -0.20 0.02 -0.14 0.01 14.99 7.46 10.36 3.41  8.95 2.58  3.50 0.39  5.36 0.54  5.98 3.04
1765453 0.06 10.80 -11.59 18.61 0.09 16.87 0.08 -0.44 0.03 -0.31 0.02  3.75 0.92  3.02 0.49  1.88 0.40  3.05 0.41  4.07 1.17  3.44 2.75
1765449 0.06 11.19 -12.15 17.21 0.09 15.57 0.08 -0.28 0.01 -0.20 0.01 12.38 7.32  6.06 2.00  3.58 1.69  4.68 0.74  6.77 1.71  7.04 5.05
1758091 0.06 10.99 -11.93 17.86 0.11 16.03 0.08 -0.17 0.02 -0.12 0.01  6.18 2.52  5.49 1.56  4.76 1.23  2.98 0.46  4.87 1.10  3.53 4.08
1735166 0.06 10.94 -12.22 17.97 0.10 16.21 0.08 -0.31 0.02 -0.22 0.02  9.61 2.54  7.85 2.68  6.36 1.78  2.63 0.28  4.74 1.04  8.88 5.65
1741494 0.06 10.80 -10.37 18.68 0.08 17.01 0.08 -0.67 0.02 -0.47 0.02  3.83 0.41  3.38 0.25  2.53 0.35  0.78 0.02  1.06 0.05  1.20 0.15
2093487 0.06 10.85 -11.35 18.59 0.11 16.65 0.08 -0.43 0.02 -0.30 0.01  3.74 0.87  3.75 0.50  2.72 0.67  1.78 0.22  3.10 0.56  4.08 4.31
1769842 0.06 10.85 -11.11 19.16 0.10 17.50 0.08 -0.94 0.05 -0.66 0.03  4.90 0.42  4.67 0.26  3.82 0.32  0.28 0.00  0.76 0.03  1.09 0.11
2097559 0.06 11.15 -10.60 16.52 0.08 15.36 0.08 -0.23 0.07 -0.16 0.05 22.24 5.97 11.40 1.80  7.42 1.14  3.10 0.23  3.33 0.29  3.03 0.87
 792869 0.06 10.71 -12.11 18.62 0.10 16.93 0.08 -0.70 0.03 -0.49 0.02  2.17 0.52  1.30 0.29  0.76 0.35  2.63 0.36  3.16 0.24  3.56 1.82
2100840 0.06 11.24 -12.18 16.82 0.10 15.07 0.08 -0.20 0.01 -0.14 0.01 13.78 4.34 11.76 3.15 10.58 1.70  2.62 0.15  4.00 0.45  4.41 1.73
1750255 0.06 11.20 -10.44 17.60 0.10 15.97 0.10 -0.15 0.01 -0.10 0.01  6.09 1.02  5.07 0.34  4.55 0.61  1.81 0.10  2.09 0.30  2.04 0.57
2100823 0.06 10.85 -11.52 18.09 0.08 16.36 0.09 -0.31 0.01 -0.22 0.01  3.81 0.40  3.42 0.23  2.95 0.35  1.19 0.05  1.57 0.15  1.86 0.45
 760513 0.06 10.75 -12.00 18.41 0.08 16.76 0.11 -0.19 0.03 -0.13 0.02  4.78 1.12  3.62 0.28  3.03 0.47  2.19 0.17  2.79 0.53  3.90 1.57
 767338 0.06 10.84 -11.81 18.58 0.10 16.83 0.08 -0.57 0.02 -0.40 0.02  3.35 0.49  3.01 0.22  1.69 0.59  1.45 0.13  2.38 0.40  4.21 4.58
2100868 0.06 10.79 -11.00 17.82 0.09 16.06 0.10 -0.18 0.13 -0.12 0.09  2.45 0.18  2.98 0.28  2.05 0.75  0.99 0.06  2.52 0.40 14.83 0.00
 767279 0.06 11.21 -10.71 17.00 0.08 15.10 0.11  0.00 0.05  0.00 0.04  6.21 2.00  9.22 1.80  9.50 1.85  2.23 0.18  4.21 0.60  4.79 1.75
 775259 0.06 10.94 -12.12 18.38 0.08 16.53 0.11 -0.53 0.02 -0.37 0.02  3.40 0.37  2.96 0.22  2.27 0.35  1.05 0.05  1.34 0.06  1.44 0.11
1758870 0.06 10.86 -12.19 18.22 0.08 16.57 0.08 -0.28 0.02 -0.20 0.01  2.98 0.62  1.91 0.26  1.60 0.53  2.90 0.39  3.13 0.30  2.92 0.93
 775289 0.06 11.12 -12.26 17.33 0.11 15.57 0.08 -0.18 0.01 -0.13 0.01 11.06 5.37  8.39 2.60  6.69 1.66  3.67 0.42  5.18 0.91  5.14 3.06
1735857 0.06 10.79 -11.15 18.52 0.08 16.76 0.10 -0.60 0.02 -0.42 0.01  5.11 0.44  5.08 0.32  4.17 0.54  0.58 0.01  0.98 0.05  1.34 0.13
1735858 0.06 11.21 -11.60 16.76 0.08 15.55 0.09 -0.45 0.01 -0.32 0.01 13.11 2.37  8.20 0.68  6.10 0.71  1.71 0.05  2.32 0.15  3.48 0.48
1750418 0.06 10.77 -10.80 17.13 0.10 15.96 0.10 -0.15 0.06 -0.11 0.04  7.16 0.75  4.38 0.67  1.61 0.70  2.94 0.25  5.43 0.72 15.00 0.00
1770395 0.06 11.18 -12.10 17.36 0.08 15.38 0.09 -0.11 0.03 -0.07 0.02  7.21 2.29  8.21 1.62  7.94 1.12  2.40 0.19  3.95 0.59  4.84 1.85
1770458 0.06 10.71 -11.99 18.33 0.08 16.68 0.09 -0.30 0.02 -0.21 0.01  2.83 0.81  1.77 0.19  1.17 0.35  3.32 0.53  4.12 1.16  4.57 4.58
 776321 0.06 11.00 -11.53 17.28 0.08 15.78 0.09 -0.55 0.01 -0.39 0.01  6.45 1.24  4.99 0.26  3.64 0.47  1.36 0.07  1.87 0.18  2.65 0.94
 776312 0.06 10.89 -12.00 17.67 0.08 16.07 0.09 -0.25 0.00 -0.17 0.00  7.44 2.89  4.93 1.17  3.47 0.93  3.08 0.39  4.64 1.10  5.00 4.94
 776350 0.06 11.08 -12.12 17.59 0.09 15.90 0.09 -0.25 0.02 -0.17 0.01  8.32 2.62  6.00 1.04  3.91 0.88  2.77 0.28  4.00 0.76  5.00 3.23
1759013 0.06 11.07 -12.27 16.84 0.08 15.95 0.11 -0.42 0.02 -0.29 0.01 24.43 6.50  7.23 1.20  5.15 1.35  3.04 0.23  4.02 0.68  4.45 4.09
 771387 0.06 11.40 -12.16 15.85 0.08 14.65 0.11 -0.10 0.01 -0.07 0.01 30.63 5.52 16.48 1.40 15.08 1.54  3.52 0.21  3.79 0.11  4.02 0.44
 808830 0.06 10.77 -10.71 17.71 0.08 16.26 0.11 -0.72 0.03 -0.50 0.02  5.99 0.47  5.37 0.19  3.82 0.29  0.87 0.01  1.25 0.06  1.54 0.07
 763285 0.06 10.73 -11.70 18.52 0.11 16.93 0.11 -0.73 0.02 -0.51 0.02  4.30 0.57  3.67 0.23  2.29 0.44  1.20 0.06  1.95 0.22  3.44 0.96
2101280 0.06 10.72 -10.22 17.69 0.11 16.50 0.08 -0.47 0.05 -0.33 0.03  6.62 0.82  4.69 0.37  2.22 0.55  1.98 0.14  3.08 0.55 10.09 3.96
2101260 0.06 10.89 -11.59 17.85 0.09 16.46 0.09 -0.90 0.04 -0.63 0.03  4.72 0.40  3.55 0.29  1.08 0.50  1.30 0.06  2.54 0.24  6.42 3.05
1742478 0.06 10.80 -10.42 17.31 0.08 15.97 0.11 -0.43 0.02 -0.30 0.02  8.35 0.64  7.76 0.20  6.55 0.32  0.80 0.00  1.05 0.01  1.31 0.03
1770863 0.06 10.77 -12.05 18.32 0.11 16.55 0.08 -0.25 0.02 -0.17 0.02  2.64 0.77  1.81 0.31  0.85 0.40  3.89 0.78  5.99 0.88 14.24 7.73
 768142 0.06 10.78 -10.20 17.14 0.08 15.88 0.08 -0.47 0.02 -0.33 0.02  5.89 0.21  5.55 0.11  4.68 0.20  0.70 0.00  0.92 0.01  1.19 0.04
 763756 0.06 10.73 -11.29 18.32 0.11 16.56 0.08 -0.39 0.02 -0.27 0.01  3.02 0.39  3.15 0.29  2.44 0.47  1.67 0.14  2.46 0.47  3.31 2.20
1742870 0.06 10.84  -9.89 17.67 0.10 16.14 0.09 -0.15 0.01 -0.11 0.01  3.40 0.31  3.46 0.16  3.25 0.28  1.23 0.05  1.56 0.13  1.75 0.54
1759831 0.06 10.78 -12.21 18.59 0.08 16.84 0.09 -0.19 0.03 -0.13 0.02  2.91 0.79  1.73 0.30  0.67 0.46  3.15 0.54  5.13 1.35 15.00 0.00
1767270 0.06 10.86 -11.93 17.70 0.09 16.41 0.09 -0.41 0.02 -0.29 0.01  8.68 3.39  3.72 0.54  2.23 0.41  3.44 0.45  4.38 1.02  4.73 3.04
   2321 0.06 10.78 -10.85 18.51 0.08 17.05 0.08 -0.38 0.02 -0.27 0.02  4.08 0.61  2.45 0.28  0.94 0.56  2.99 0.37  5.00 1.11 13.48 0.00
   2493 0.06 10.89 -10.23 17.19 0.08 15.77 0.09 -0.49 0.02 -0.34 0.01  8.46 1.10  8.31 0.60  6.43 0.60  1.31 0.03  1.83 0.13  2.21 0.36
 744437 0.06 11.08 -11.64 17.51 0.08 15.74 0.09 -0.60 0.03 -0.42 0.02  4.79 0.65  4.72 0.49  2.67 0.74  1.39 0.05  2.54 0.36  6.52 4.62
 746721 0.06 11.00 -10.78 17.07 0.11 15.48 1.09 -0.04 0.07 -0.03 0.05 19.16 5.00 17.92 6.85 16.05 2.36  4.64 0.39  4.25 0.43  1.83 1.60
1715801 0.06 10.86 -11.96 18.18 0.11 16.05 0.08  0.04 0.05  0.03 0.04  3.46 1.32  5.11 1.83  4.50 1.80  3.15 0.48  5.96 1.25 13.22 5.62
1715839 0.06 10.76 -12.00 18.42 0.10 16.74 0.08 -0.05 0.05 -0.03 0.03  3.63 1.54  1.86 0.44  1.03 0.40  4.28 0.79  6.21 1.38 13.31 6.56
1707841 0.06 11.20 -11.06 18.06 0.08 15.85 0.08 -0.22 0.04 -0.16 0.02  4.45 1.24  5.99 1.87  4.72 1.42  2.15 0.30  4.24 0.71  6.42 6.18
1707819 0.06 11.01 -12.26 17.78 0.09 16.04 0.09 -0.47 0.03 -0.33 0.02  9.77 2.95  7.50 1.91  5.64 1.52  2.01 0.17  3.29 0.49  5.82 3.20
 746795 0.06 11.13 -12.12 17.44 0.10 15.52 0.09 -0.19 0.02 -0.14 0.02  9.08 3.13  8.46 2.77  6.75 1.78  2.72 0.27  4.71 0.92  5.41 4.01
1716182 0.06 10.73 -10.66 18.45 0.10 16.94 0.10 -0.34 0.03 -0.24 0.02  3.66 0.60  3.11 0.23  2.77 0.41  1.18 0.06  1.47 0.10  1.61 0.29
1686001 0.06 11.05 -12.21 17.70 0.10 16.01 0.08 -0.16 0.02 -0.11 0.01  7.98 2.75  5.05 0.96  4.04 0.99  3.29 0.31  3.95 0.77  5.37 2.82
1685989 0.06 11.31 -12.47 18.00 0.08 15.91 0.10 -0.56 0.04 -0.39 0.03  6.13 1.19  6.40 1.36  4.41 0.96  1.40 0.08  2.85 0.37  5.43 3.60
1709216 0.06 10.94 -12.14 18.17 0.09 16.38 0.08 -0.19 0.03 -0.13 0.02  6.97 1.34  5.48 0.85  5.48 0.70  1.94 0.19  2.90 0.44  2.94 1.65
1688687 0.06 10.99 -11.91 17.33 0.09 15.53 0.11 -0.17 0.03 -0.12 0.02 18.22 4.15 16.08 5.47 13.60 2.84  3.07 0.34  6.00 0.94  5.36 2.72
1688828 0.06 10.75 -10.28 16.81 0.09 16.01 0.09 -0.29 0.07 -0.21 0.05 15.76 5.63  5.05 0.51  4.14 0.62  3.61 0.23  3.14 0.46  1.94 0.63
1686121 0.06 10.88 -11.20 17.88 0.11 16.43 0.08 -0.76 0.02 -0.53 0.01  7.70 0.71  6.43 0.44  3.84 0.84  1.22 0.02  2.12 0.21  5.09 2.04
 595901 0.06 10.87 -11.34 17.70 0.08 16.17 0.10 -0.64 0.03 -0.45 0.02  7.73 0.97  6.44 0.29  4.64 0.42  0.95 0.01  1.44 0.06  1.94 0.19
1716490 0.06 10.75 -11.48 18.03 0.08 16.64 0.10 -0.44 0.02 -0.31 0.01  6.05 1.66  3.06 0.31  1.80 0.48  2.22 0.29  3.34 0.72  6.39 7.13
1691234 0.06 10.93 -10.98 17.61 0.10 16.16 0.10 -0.77 0.05 -0.54 0.03  6.74 1.25  6.29 0.89  2.95 0.62  1.20 0.02  2.24 0.18  5.24 1.68
1716520 0.06 11.01 -11.23 17.62 0.09 16.13 0.10 -0.25 0.03 -0.17 0.02 15.00 6.12  6.08 1.82  4.37 1.53  3.49 0.38  5.10 1.23  4.84 2.30
1687961 0.06 10.73 -12.03 17.92 0.11 16.33 0.08 -0.19 0.02 -0.13 0.02  5.48 2.58  3.64 0.83  3.01 0.59  3.45 0.59  4.31 1.20  3.84 3.22
 780848 0.06 10.76 -12.15 18.57 0.08 16.86 0.11 -0.41 0.05 -0.29 0.04  4.57 1.04  3.41 0.44  2.48 0.66  1.89 0.18  3.15 0.64  6.24 4.61
1716648 0.06 10.78 -11.24 16.34 0.08 15.55 0.11 -0.46 0.08 -0.32 0.05 33.15 3.43 18.90 3.62 15.54 1.30  2.59 0.08  3.27 0.13  4.23 1.16
1713039 0.06 10.93 -12.13 18.22 0.09 16.44 0.09 -0.34 0.02 -0.24 0.02  3.42 0.79  2.57 0.27  1.75 0.41  2.47 0.28  3.40 0.98  4.14 4.35
1689041 0.06 10.85 -11.83 17.22 0.10 15.99 0.08 -0.06 0.01 -0.04 0.01 20.97 3.67  8.55 2.26  7.32 1.73  3.43 0.29  4.85 0.88  3.50 2.75
1720661 0.06 10.99 -12.17 17.64 0.09 15.86 0.09 -0.12 0.02 -0.08 0.02 13.97 6.61 10.86 5.43 10.07 3.06  4.79 0.79  6.22 0.92  4.68 4.24
1694892 0.06 11.02 -11.74 18.21 0.10 16.77 0.08 -0.45 0.02 -0.32 0.02  5.92 1.71  2.78 0.37  1.43 0.57  2.35 0.36  3.15 0.43  3.91 3.17
 746976 0.06 11.12 -11.42 17.83 0.08 16.08 0.09 -0.39 0.02 -0.27 0.01  7.13 2.83  4.59 1.20  2.31 0.72  2.97 0.46  4.77 1.23  7.79 2.68
1709529 0.06 10.76 -10.56 17.64 0.08 16.10 0.08 -0.93 0.05 -0.65 0.04  5.23 0.16  5.62 0.16  4.59 0.34  0.39 0.01  0.91 0.01  1.58 0.04
 712664 0.06 10.71 -11.87 18.16 0.08 16.47 0.10 -0.22 0.03 -0.15 0.02  4.15 1.43  2.89 0.63  2.11 0.56  3.13 0.47  4.46 1.15  4.62 4.20

